Proactive Allocation as Defense for Malicious Co-residency in Sliced 5G Core Networks

Malicious co-residency in virtualized networks poses a real threat. The next-generation mobile networks heavily rely on virtualized infrastructure, and network slicing has emerged as a key enabler to support different virtualized services and applications in the 5G network. However, allocating network slices efficiently while providing a minimum guaranteed level of service as well as providing defense against the threat of malicious co-residency in a mobile core is challenging. To address this question, in our previous work, we proposed an optimization model to allocate slices. In this work, we analyze the defense against the malicious co-residency using our optimization-based allocation.

==> Data/S1_M1_CoR.txt <==
K	25	50	75	90
1	0	0	13.33333333	20.76923077
2	20	0	0	0
3	0	0	0	33.33333333
4	0	0	0	32
5	0	0	0	0
6	40	0	0	0
7	0	0	40	0
8	0	0	0	0
9	0	0	100	100
10	0	0	100	100


==> Data/S1_M1_Success.txt <==
K	25	50	75	90
1	0	0	1.2	2.6
2	0.8	0	0	0
3	0	0	0	1.8
4	0	0	0	2
5	0	0	0	0
6	5	0	0	0
7	0	0	0.2	0
8	0	0	0	0
9	0	0	0.2	1
10	0	0	0.4	0.2


==> Data/S1_M2_CoR.txt <==
K	25	50	75	90	80	85	95
1	0	0	25.071	30.859	39.116	10	31.059
2	0	0	16	0	0	0	28.485
3	0	14.853	0	0	0	0	0
4	0	10	0	0	0	0	0
5	28.537	0	0	10	50	62.179	0
6	0	0	0	10	0	0	0
7	0	0	10	0	0	0	0
8	0	0	0	0	76.667	0	0
9	0	20	0	0	0	0	0
10	0	0	0	10	0	30	100


==> Data/S1_M2_Success.txt <==
K	25	50	75	90	95	80	85
1	0	0	56	25.6	17	28.4	27.3
2	0	0	57	0	13.2	0	0
3	0	40.8	0	0	0	0	0
4	0	0.2	0	0	0	0	0
5	8.2	0	0	1.2	0	0.2	1.8
6	0	0	0	0.6	0	0	0
7	0	0	0.2	0	0	0	0
8	0	0	0	0	0	1.2	0
9	0	10.8	0	0	0	0	0
10	0	0	0	0.4	1.6	0	0.7



==> Data/S1_M3_CoR.txt <==
K	25	50	75	90
1	0	0	20.769	12.571
2	20	0	20.417	0
3	0	40	0	0
4	0	30	40	0
5	54.396	0	0	0
6	0	40	0	0
7	0	0	0	0
8	0	82.121	0	0
9	0	0	0	0
10	0	0	0	100


==> Data/S1_M3_Success.txt <==
K	25	50	75	90
1	0	0	7.8	7
2	15.8	0	9.6	0
3	0	1.2	0	0
4	0	0.4	4.2	0
5	72.8	0	0	0
6	0	2	0	0
7	0	0	0	0
8	0	6.6	0	0
9	0	0	0	0
10	0	0	0	1

